When Lawvere meets Peirce: an equational presentation of boolean hyperdoctrines

Fo-bicategories are a categorification of Peirce's calculus of relations. Notably, their laws provide a proof system for first-order logic that is both purely equational and complete. This paper illustrates a correspondence between fo-bicategories and Lawvere's hyperdoctrines. To streamline our proof, we introduce peircean bicategories, which offer a more succinct characterization of fo-bicategories.

==> lcb.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{none}=[inner sep=0pt]
\tikzstyle{label}=[fill=none, draw=none, shape=circle, scale=0.7]
\tikzstyle{black}=[fill=black, draw=black, shape=circle, inner sep=0pt, minimum size=3pt]
\tikzstyle{white}=[fill=white, draw=white, shape=circle, inner sep=0pt, minimum size=3pt]
%\tikzstyle{whiteBox}=[fill=white, draw=black, rectangle, minimum height=1.5em, minimum width=1.5em, scale=0.8]
%\tikzstyle{blackBox}=[fill=black, draw=white, rectangle, minimum height=1.5em, minimum width=1.5em, line width=0.2mm, text=white, scale=0.8]
%\tikzstyle{whiteBoxOp}=[fill=white, draw=black, rectangle, minimum height=1.5em, minimum width=1.5em, scale=0.8, xscale=-1]
%\tikzstyle{blackBoxOp}=[fill=black, draw=white, rectangle, minimum height=1.5em, minimum width=1.5em, line width=0.2mm, text=white, scale=0.8, xscale=-1]

\tikzstyle{whiteFuncStyle}=[fill=white, draw=black, shape=rounded rectangle, rounded rectangle left arc=none, minimum height=1.5em, minimum width=1.5em, scale=0.8]
\tikzstyle{blackFuncStyle}=[fill=black, draw=white, shape=rounded rectangle, rounded rectangle left arc=none, minimum height=1.5em, minimum width=1.5em, line width=0.2mm, text=white, scale=0.8]

\tikzstyle{whiteFuncOpStyle}=[fill=white, draw=black, shape=rounded rectangle, rounded rectangle right arc=none, minimum height=1.5em, minimum width=1.5em, scale=0.8]
\tikzstyle{blackFuncOpStyle}=[fill=black, draw=white, shape=rounded rectangle, rounded rectangle right arc=none, minimum height=1.5em, minimum width=1.5em, line width=0.2mm, text=white, scale=0.8]

% ----- ALTERNATIVES FOR BOXES ----
\tikzstyle{whiteBox}=[fill=white, draw=black, chamfered rectangle, chamfered rectangle corners={north east}, chamfered rectangle sep=2pt, inner sep=0pt, minimum height=1.4em, minimum width=1.4em, scale=0.8]
\tikzstyle{blackBox}=[fill=black, draw=white, chamfered rectangle, chamfered rectangle corners={north east}, chamfered rectangle sep=2pt, inner sep=0pt, minimum height=1.4em, minimum width=1.4em, text=white, scale=0.8]

\tikzstyle{whiteBoxOp}=[fill=white, draw=black, chamfered rectangle, chamfered rectangle corners={north west}, chamfered rectangle sep=2pt, inner sep=0pt, minimum height=1.4em, minimum width=1.4em, scale=0.8]
\tikzstyle{blackBoxOp}=[fill=black, draw=white, chamfered rectangle, chamfered rectangle corners={north west}, chamfered rectangle sep=2pt, inner sep=0pt, minimum height=1.4em, minimum width=1.4em, text=white, scale=0.8]

% Edge styles
\tikzstyle{blackWire}=[-]
\tikzstyle{whiteWire}=[-, draw=white, line width=0.2mm]
\tikzstyle{blackBg}=[-, fill=black, draw=black]
\tikzstyle{whiteBg}=[-, fill=white, line width=0.001mm]


==> tikz/axiomsNEW/propositional/distributivity1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={boxStyle/+}] (107) at (0.325, 0) {$b$};
		\node [style={boxStyle/+}] (117) at (1.675, 0) {$c$};
		\node [style=none] (122) at (-2.2, 1) {};
		\node [style=none] (123) at (-2.2, -1) {};
		\node [style=none] (124) at (2.825, -1) {};
		\node [style=none] (125) at (2.825, 1) {};
		\node [style={boxStyle/+}] (129) at (-1.35, 0) {$a$};
		\node [style=none] (130) at (-0.425, 0.75) {};
		\node [style=none] (131) at (-0.425, -0.75) {};
		\node [style=none] (132) at (2.425, -0.75) {};
		\node [style=none] (133) at (2.425, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style={bgStyle/+}] (124.center)
			 to (123.center)
			 to (122.center)
			 to (125.center)
			 to cycle;
		\draw [style={bgStyle/-}] (132.center)
			 to (131.center)
			 to (130.center)
			 to (133.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/axiomsNEW/propositional/distributivity2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={boxStyle/+}] (107) at (0.3, 0) {$b$};
		\node [style={boxStyle/+}] (117) at (-1.05, 0) {$a$};
		\node [style=none] (122) at (2.825, 1) {};
		\node [style=none] (123) at (2.825, -1) {};
		\node [style=none] (124) at (-2.2, -1) {};
		\node [style=none] (125) at (-2.2, 1) {};
		\node [style={boxStyle/+}] (129) at (1.975, 0) {$c$};
		\node [style=none] (130) at (1.05, 0.75) {};
		\node [style=none] (131) at (1.05, -0.75) {};
		\node [style=none] (132) at (-1.8, -0.75) {};
		\node [style=none] (133) at (-1.8, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style={bgStyle/-}] (124.center)
			 to (123.center)
			 to (122.center)
			 to (125.center)
			 to cycle;
		\draw [style={bgStyle/+}] (132.center)
			 to (131.center)
			 to (130.center)
			 to (133.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/axiomsNEW/propositional/gammaR.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [{boxOpStyle/-}] (107) at (-1, 0) {$R$};
		\node [style=none] (112) at (-1.675, 0.6) {};
		\node [style=none] (113) at (-1.675, -0.6) {};
		\node [style=none] (114) at (-0.325, -0.6) {};
		\node [style=none] (115) at (-0.325, 0.6) {};
		\node [{boxStyle/+}] (117) at (0.375, 0) {$R$};
		\node [style=none] (122) at (-1.925, 0.75) {};
		\node [style=none] (123) at (-1.925, -0.75) {};
		\node [style=none] (124) at (1.175, -0.75) {};
		\node [style=none] (125) at (1.175, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [{bgStyle/+}] (124.center)
			 to (123.center)
			 to (122.center)
			 to (125.center)
			 to cycle;
		\draw [{bgStyle/-}] (114.center)
			 to (113.center)
			 to (112.center)
			 to (115.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/axiomsNEW/propositional/tauR.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [{boxStyle/+}] (107) at (-1, 0) {$R$};
		\node [style=none] (112) at (-1.675, 0.6) {};
		\node [style=none] (113) at (-1.675, -0.6) {};
		\node [style=none] (114) at (-0.325, -0.6) {};
		\node [style=none] (115) at (-0.325, 0.6) {};
		\node [{boxOpStyle/-}] (117) at (0.375, 0) {$R$};
		\node [style=none] (122) at (-1.925, 0.75) {};
		\node [style=none] (123) at (-1.925, -0.75) {};
		\node [style=none] (124) at (1.175, -0.75) {};
		\node [style=none] (125) at (1.175, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [{bgStyle/-}] (124.center)
			 to (123.center)
			 to (122.center)
			 to (125.center)
			 to cycle;
		\draw [{bgStyle/+}] (114.center)
			 to (113.center)
			 to (112.center)
			 to (115.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peirce/itLHS.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (112) at (-0.25, 1.225) {};
		\node [style=none] (113) at (-0.25, -1.25) {};
		\node [style=none] (114) at (3.25, -1.25) {};
		\node [style=none] (115) at (3.25, 1.225) {};
		\node [{boxStyle/+}] (134) at (-1.25, 0) {$c$};
		\node [style=none] (135) at (-2.25, 0) {};
		\node [style=none] (136) at (-2.25, 1.475) {};
		\node [style=none] (137) at (-2.25, -1.5) {};
		\node [style=none] (138) at (3.5, -1.5) {};
		\node [style=none] (139) at (3.5, 1.475) {};
		\node [style=none] (140) at (-0.25, 0) {};
		\node [{boxStyle/+}] (141) at (2.25, 0) {$d$};
		\node [style=none] (142) at (3.25, 0) {};
		\node [style=none] (143) at (3.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [{bgStyle/+}] (138.center)
			 to (137.center)
			 to (136.center)
			 to (139.center)
			 to cycle;
		\draw [{bgStyle/-}] (114.center)
			 to (113.center)
			 to (112.center)
			 to (115.center)
			 to cycle;
		\draw [style={wStyle/+}] (134) to (135.center);
		\draw [style={wStyle/+}] (134) to (140.center);
		\draw [style={wStyle/+}] (142.center) to (143.center);
		\draw [style={wStyle/-}] (142.center) to (141);
		\draw [style={wStyle/-}] (141) to (140.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peirce/itRHS.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (112) at (-0.25, -1.225) {};
		\node [style=none] (113) at (-0.25, 1.25) {};
		\node [style=none] (114) at (3.25, 1.25) {};
		\node [style=none] (115) at (3.25, -1.225) {};
		\node [{boxStyle/+}] (134) at (-1, -0.5) {$c$};
		\node [style=none] (135) at (-2.75, 0) {};
		\node [style=none] (136) at (-2.75, -1.475) {};
		\node [style=none] (137) at (-2.75, 1.5) {};
		\node [style=none] (138) at (3.5, 1.5) {};
		\node [style=none] (139) at (3.5, -1.475) {};
		\node [style={dotStyle/-}] (140) at (1.5, 0) {};
		\node [{boxStyle/+}] (141) at (2.5, 0) {$d$};
		\node [style=none] (142) at (3.25, 0) {};
		\node [style=none] (143) at (3.5, 0) {};
		\node [style={dotStyle/+}] (144) at (-2, 0) {};
		\node [style=none] (145) at (-1.25, 0.5) {};
		\node [style=none] (146) at (-0.25, -0.5) {};
		\node [style=none] (147) at (-0.25, 0.5) {};
		\node [{boxStyle/-}] (148) at (0.5, 0.5) {$c$};
		\node [style=none] (149) at (0.75, -0.5) {};
		\node [style=none] (150) at (-1.25, -0.5) {};
		\node [style=none] (151) at (0.75, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [{bgStyle/+}] (138.center)
			 to (137.center)
			 to (136.center)
			 to (139.center)
			 to cycle;
		\draw [{bgStyle/-}] (114.center)
			 to (113.center)
			 to (112.center)
			 to (115.center)
			 to cycle;
		\draw [style={wStyle/+}] (142.center) to (143.center);
		\draw [style={wStyle/-}] (142.center) to (141);
		\draw [style={wStyle/-}] (141) to (140);
		\draw [style={wStyle/+}, bend right] (145.center) to (144);
		\draw [style={wStyle/+}] (144) to (135.center);
		\draw [style={wStyle/+}] (134) to (146.center);
		\draw [style={wStyle/+}] (147.center) to (145.center);
		\draw [style={wStyle/-}] (148) to (147.center);
		\draw [style={wStyle/-}] (146.center) to (149.center);
		\draw [style={wStyle/-}, bend right] (149.center) to (140);
		\draw [style={wStyle/-}] (148) to (151.center);
		\draw [style={wStyle/-}, bend left] (151.center) to (140);
		\draw [style={wStyle/+}] (134) to (150.center);
		\draw [style={wStyle/+}, bend left] (150.center) to (144);
	\end{pgfonlayer}
\end{tikzpicture}

